The Thermodynamic Costs of Simple Linear Regression

The construction of models from data is a significant contributor to the energetic costs of computation. Because of this, understanding how foundational thermodynamic bounds apply to modeling algorithms will be increasingly important. Here, we study the thermodynamic costs of a basic and fundamental modeling algorithm: simple linear regression. Following Landauer, we approximate the thermodynamic lower bound on irreversibly performing both exact linear regression and linear regression via stochastic gradient descent as implemented on floating-point numbers. From this, we derive energycost aware scaling laws for the optimal dataset size for training a linear regression model given a generalization error dependent demand for inference. Additionally, we discuss a method to lower bound the entropy production from the mismatch cost for algorithms with continuous input variables.

==> code/quantized_entropy_midpoint/joint_entropy/p1_E0_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 1,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 1.030988971296912,
    "floor": 0.40946491299641163
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E0_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 1,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 1.603760125405803,
    "floor": 0.7123865492586627
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E0_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 1,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 1.811278124459133,
    "floor": 0.946782798410778
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E0_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 1,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 1.9970938786240109,
    "floor": 1.3869953277671225
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E1_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 1,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 1.617878333754526,
    "floor": 1.3547663497643248
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E1_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 1,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 2.6065083419198416,
    "floor": 2.2300733410255473
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E1_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 1,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 3.1005376351374734,
    "floor": 2.728145570764765
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E1_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 1,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 3.088488397137712,
    "floor": 2.8228403506718918
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E2_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 1,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 2.4996229909951513,
    "floor": 2.4736620952767545
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E2_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 1,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 3.999308692333274,
    "floor": 3.978191169255396
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E2_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 1,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 4.69158933596797,
    "floor": 4.648522795589512
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E2_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 1,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 4.5434598817638445,
    "floor": 4.4898934936402455
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E3_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 1,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 3.415604535447887,
    "floor": 3.417439167540639
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E3_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 1,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 5.508637584539452,
    "floor": 5.51118598185187
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E3_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 1,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 6.122250790830277,
    "floor": 6.121769370785827
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E3_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 1,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 6.664734556770305,
    "floor": 6.567854272936184
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E4_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 1,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 3.780176819498118,
    "floor": 3.7808106653352973
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E4_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 1,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 6.036549311725763,
    "floor": 6.039270817006686
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E4_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 1,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 6.599400302438954,
    "floor": 6.5994015028998945
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E4_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 1,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 7.059558864885198,
    "floor": 7.063199428851258
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E5_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 1,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 3.8162717552985406,
    "floor": 3.81658758165612
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E5_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 1,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 6.071836650787453,
    "floor": 6.0745581959646895
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E5_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 1,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 6.631198795896886,
    "floor": 6.631200114575687
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E5_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 1,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 7.080039482982846,
    "floor": 7.083680155543744
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E6_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 1,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 3.8164178463673832,
    "floor": 3.8167336726995256
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E6_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 1,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 6.071975033765609,
    "floor": 6.074696578942845
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E6_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 1,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 6.631323495606429,
    "floor": 6.631324814285225
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E6_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 1,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 7.08011979886933,
    "floor": 7.08376047143021
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E7_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 1,
    "E": 7,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 6.071975035877706,
    "floor": 6.074696581054811
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E7_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 1,
    "E": 7,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 6.631323497509527,
    "floor": 6.63132481618832
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p1_E7_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 1,
    "E": 7,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 7.080119800095234,
    "floor": 7.083760472656078
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E0_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 2,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 1.4359751231976559,
    "floor": 0.8710375448653999
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E0_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 2,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 2.3344813565897455,
    "floor": 1.5233588964449312
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E0_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 2,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 2.8303215132555226,
    "floor": 2.036260985380817
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E0_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 2,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 2.9710531870885406,
    "floor": 2.384428383051551
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E1_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 2,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 2.067229956647134,
    "floor": 1.7229853181934898
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E1_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 2,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 3.3821440300817533,
    "floor": 2.905992569200805
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E1_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 2,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 4.12592775032811,
    "floor": 3.626451665499345
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E1_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 2,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 3.9973124085310263,
    "floor": 3.6286635983094127
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E2_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 2,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 3.228547927623021,
    "floor": 3.0803643597622052
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E2_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 2,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 5.266046313630833,
    "floor": 5.048265257064029
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E2_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 2,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 6.0953128097003955,
    "floor": 5.8599208130395875
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E2_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 2,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 6.040119248734566,
    "floor": 5.8565066655389835
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E3_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 2,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 4.414647899352176,
    "floor": 4.365566577871428
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E3_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 2,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 7.200869909634169,
    "floor": 7.113456660912801
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E3_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 2,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 7.893814155182302,
    "floor": 7.807526850359076
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E3_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 2,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 8.573490343082906,
    "floor": 8.4868328209103
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E4_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 2,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 4.895254227422841,
    "floor": 4.872400814359875
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E4_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 2,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 7.855745320696444,
    "floor": 7.818108713045207
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E4_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 2,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 8.484963963989252,
    "floor": 8.444402084172095
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E4_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 2,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 8.978675416749027,
    "floor": 8.938610357787976
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E5_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 2,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 4.940573129992812,
    "floor": 4.920518973656226
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E5_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 2,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 7.899427720731455,
    "floor": 7.865158685810347
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E5_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 2,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 8.524327314429847,
    "floor": 8.486800241140875
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E5_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 2,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 9.004028345952523,
    "floor": 8.965917975484015
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E6_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 2,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 4.9407539755982555,
    "floor": 4.920713761742813
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E6_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 2,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 7.899599024478034,
    "floor": 7.865343196448061
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E6_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 2,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 8.524481679711739,
    "floor": 8.486966507420398
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E6_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 2,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 9.00412776867385,
    "floor": 8.966025063332815
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E7_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 2,
    "E": 7,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 7.899599027093791,
    "floor": 7.865343199265448
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E7_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 2,
    "E": 7,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 8.524481682068672,
    "floor": 8.48696650995889
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p2_E7_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 2,
    "E": 7,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 9.004127770192326,
    "floor": 8.966025064968338
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E0_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 3,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 1.725489658363626,
    "floor": 1.075052477984939
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E0_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 3,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 2.865070256615885,
    "floor": 1.928853301241551
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E0_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 3,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 3.554028569589026,
    "floor": 2.6103902840578748
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E0_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 3,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 3.559763437351483,
    "floor": 2.8664216658062838
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E1_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 3,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 2.522563181339286,
    "floor": 2.0600578563466887
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E1_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 3,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 4.199915522679667,
    "floor": 3.5491607173497632
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E1_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 3,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 5.11574880996096,
    "floor": 4.43148793559086
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E1_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 3,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 4.882013153185201,
    "floor": 4.3849864019159135
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E2_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 3,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 3.9959732633387524,
    "floor": 3.7610061293556285
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E2_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 3,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 6.613767399689008,
    "floor": 6.25004332626897
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E2_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 3,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 7.533340981258316,
    "floor": 7.157051068146993
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E2_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 3,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 7.521945384331479,
    "floor": 7.260219215124007
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E3_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 3,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 5.493015638783204,
    "floor": 5.419161707418943
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E3_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 3,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 8.981857514239294,
    "floor": 8.853220109560896
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E3_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 3,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 9.714288240728676,
    "floor": 9.5934940531345
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E3_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 3,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 10.463862277018091,
    "floor": 10.371982795354446
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E4_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 3,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 6.109509906660295,
    "floor": 6.086171359354536
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E4_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 3,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 9.771145763283329,
    "floor": 9.734525351050776
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E4_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 3,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 10.426377553856012,
    "floor": 10.389629540987727
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E4_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 3,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 10.93248754357178,
    "floor": 10.897456799271048
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E5_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 3,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 6.1644279522767125,
    "floor": 6.14668505257918
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E5_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 3,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 9.823745716083764,
    "floor": 9.793337938923255
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E5_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 3,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 10.473776646567504,
    "floor": 10.442627247447996
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E5_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 3,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 10.963016076547468,
    "floor": 10.931591308001696
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E6_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 3,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 6.164645715927895,
    "floor": 6.146928537712812
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E6_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 3,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 9.82395198996862,
    "floor": 9.793568577221428
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E6_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 3,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 10.473962524150393,
    "floor": 10.44283508029826
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E6_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 3,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 10.963135795534422,
    "floor": 10.931725167813479
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E7_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 3,
    "E": 7,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 9.823951993123874,
    "floor": 9.793568580748055
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E7_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 3,
    "E": 7,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 10.473962526993061,
    "floor": 10.44283508347555
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p3_E7_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 3,
    "E": 7,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 10.963135797366753,
    "floor": 10.931725169861139
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E0_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 4,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 1.9877836320802187,
    "floor": 1.259856879480618
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E0_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 4,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 3.357143231057373,
    "floor": 2.2994169610450976
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E0_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 4,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 4.187543911452612,
    "floor": 3.102391173787864
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E0_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 4,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 4.0364994588438305,
    "floor": 3.249678086785776
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E1_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 4,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 2.9754871547050668,
    "floor": 2.42444500082286
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E1_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 4,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 5.0138485120823395,
    "floor": 4.222279101438697
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E1_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 4,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 6.060784170945752,
    "floor": 5.227940532994285
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E1_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 4,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 5.6565304963050345,
    "floor": 5.062377922561835
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E2_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 4,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 4.801184129228346,
    "floor": 4.505944986848228
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E2_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 4,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 7.967969946403177,
    "floor": 7.501971563567055
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E2_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 4,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 8.958960873060988,
    "floor": 8.486058055265314
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E2_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 4,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 8.891826821902256,
    "floor": 8.57250557515308
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E3_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 4,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 6.665425947698566,
    "floor": 6.5774847566640835
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E3_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 4,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 10.794337592270072,
    "floor": 10.644399253662005
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E3_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 4,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 11.550048955890722,
    "floor": 11.411731438805843
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E3_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 4,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 12.355708084034237,
    "floor": 12.259171387660938
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E4_sigx1.0_w0.25_sigxi1.0.json <==
{
  "meta": {
    "p": 4,
    "E": 4,
    "sigx": 1.0,
    "w": 0.25,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 12.840639891398077,
    "floor": 12.813109205228725
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E4_sigx1.0_w0.5_sigxi1.0.json <==
{
  "meta": {
    "p": 4,
    "E": 4,
    "sigx": 1.0,
    "w": 0.5,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 12.725842635071047,
    "floor": 12.698624385786761
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E4_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 4,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 7.439929372581919,
    "floor": 7.420726807687134
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E4_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 4,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 11.729455950153339,
    "floor": 11.702383546805079
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E4_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 4,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 12.393483093968658,
    "floor": 12.367132364883943
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E4_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 4,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 12.905353863320638,
    "floor": 12.881603388301667
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E4_sigx1.0_w2.0_sigxi1.0.json <==
{
  "meta": {
    "p": 4,
    "E": 4,
    "sigx": 1.0,
    "w": 2.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 11.744218614717312,
    "floor": 11.719109277414862
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E4_sigx1.0_w5.0_sigxi1.0.json <==
{
  "meta": {
    "p": 4,
    "E": 4,
    "sigx": 1.0,
    "w": 5.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 10.582235126722612,
    "floor": 10.558934144053602
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E5_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 4,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 7.505167325613273,
    "floor": 7.493652453329293
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E5_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 4,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 11.791747708849654,
    "floor": 11.772958756202868
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E5_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 4,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 12.449615653287724,
    "floor": 12.430729622105815
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E5_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 4,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 12.941507389505693,
    "floor": 12.922564788076517
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E6_sigx1.0_w0.25_sigxi1.0.json <==
{
  "meta": {
    "p": 4,
    "E": 6,
    "sigx": 1.0,
    "w": 0.25,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 12.90567548480487,
    "floor": 12.886793548086239
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E6_sigx1.0_w0.5_sigxi1.0.json <==
{
  "meta": {
    "p": 4,
    "E": 6,
    "sigx": 1.0,
    "w": 0.5,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 12.788378850199361,
    "floor": 12.769476948898449
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E6_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 4,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 7.5054252129178645,
    "floor": 7.49394463551245
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E6_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 4,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 11.791991989353903,
    "floor": 11.773235522166257
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E6_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 4,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 12.449835779405998,
    "floor": 12.430979021530558
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E6_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 4,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 12.94164916709749,
    "floor": 12.922725419854858
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E6_sigx1.0_w2.0_sigxi1.0.json <==
{
  "meta": {
    "p": 4,
    "E": 6,
    "sigx": 1.0,
    "w": 2.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 11.791991990234875,
    "floor": 11.773235523166234
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E6_sigx1.0_w5.0_sigxi1.0.json <==
{
  "meta": {
    "p": 4,
    "E": 6,
    "sigx": 1.0,
    "w": 5.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 10.621719003334977,
    "floor": 10.603667258802858
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E7_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 4,
    "E": 7,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 11.791991993114681,
    "floor": 11.773235526419525
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E7_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 4,
    "E": 7,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 12.449835782790792,
    "floor": 12.430979025362017
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p4_E7_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 4,
    "E": 7,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 12.941649169282613,
    "floor": 12.922725422324723
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E0_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 5,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 2.2341590157463638,
    "floor": 1.4514282160286809
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E0_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 5,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 3.8088801061571758,
    "floor": 2.660538695861092
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E0_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 5,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 4.751988137079287,
    "floor": 3.5642384745110087
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E0_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 5,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 4.43411641864406,
    "floor": 3.581875075400459
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E1_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 5,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 3.4336295206509324,
    "floor": 2.8224854021649595
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E1_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 5,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 5.7973737974356405,
    "floor": 4.9065817941352545
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E1_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 5,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 6.9592034392031135,
    "floor": 6.023737609663748
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E1_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 5,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 6.348243702344417,
    "floor": 5.688337632231027
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E2_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 5,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 5.659164275969351,
    "floor": 5.322821133281827
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E2_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 5,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 9.303499510940735,
    "floor": 8.76859980935377
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E2_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 5,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 10.361063654466623,
    "floor": 9.823808845865866
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E2_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 5,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 10.181883084832863,
    "floor": 9.8228781062486
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E3_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 5,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 7.9624112982491395,
    "floor": 7.864855468926773
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E3_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 5,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 12.61401809276721,
    "floor": 12.450618539428358
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E3_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 5,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 13.38836469553599,
    "floor": 13.238796876540603
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E3_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 5,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 14.248961829475087,
    "floor": 14.148669610042926
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E4_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 5,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 8.907482669212298,
    "floor": 8.891538826185272
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E4_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 5,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 13.705236611271108,
    "floor": 13.685288858287638
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E4_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 5,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 14.372454777075728,
    "floor": 14.353464635826377
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E4_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 5,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 14.888364724645928,
    "floor": 14.87246716848913
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E5_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 5,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 8.983724138825771,
    "floor": 8.976880795051187
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E5_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 5,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 13.777911182749936,
    "floor": 13.767626690942677
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E5_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 5,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 14.437943497336267,
    "floor": 14.42766144415119
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E5_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 5,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 14.93054430645179,
    "floor": 14.920255459310692
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E6_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 5,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 8.984025010655799,
    "floor": 8.977221674290512
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E6_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 5,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 13.778196179820295,
    "floor": 13.767949584596606
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E6_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 5,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 14.438200313973848,
    "floor": 14.427952410168643
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E6_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 5,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 14.930709715472634,
    "floor": 14.920442863072296
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E7_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 5,
    "E": 7,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 13.778196184297428,
    "floor": 13.767949589652751
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E7_sigx1.0_w1.0_sigxi1.0.json <==
{
  "meta": {
    "p": 5,
    "E": 7,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 1.0
  },
  "results": {
    "midpoint": 14.438200318001847,
    "floor": 14.42795241471655
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p5_E7_sigx1.0_w1.0_sigxi10.0.json <==
{
  "meta": {
    "p": 5,
    "E": 7,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 10.0
  },
  "results": {
    "midpoint": 14.930709718080076,
    "floor": 14.920442866011012
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p6_E0_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 6,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 2.476569332772917,
    "floor": 1.658434961745257
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p6_E0_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 6,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 4.224932671854223,
    "floor": 3.0164624237183304
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p6_E1_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 6,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 3.90995140028148,
    "floor": 3.2600186791105394
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p6_E1_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 6,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 6.549279810588475,
    "floor": 5.593841095026841
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p6_E2_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 6,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 6.5948665637751445,
    "floor": 6.231869179787273
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p6_E2_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 6,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 10.618215222832816,
    "floor": 10.039089869764286
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p6_E3_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 6,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 9.407549891801718,
    "floor": 9.303034682373664
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p6_E3_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 6,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 14.43309809571021,
    "floor": 14.260786426304769
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p6_E4.json <==
{
  "meta": {
    "p": 6,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi_values": [
      0.01,
      0.5,
      1.0,
      10.0
    ]
  },
  "results": {
    "0.01": {
      "midpoint": 10.529345535340674,
      "floor": 10.515391981748618
    },
    "0.5": {
      "midpoint": 15.688049767695485,
      "floor": 15.672144552602742
    },
    "1.0": {
      "midpoint": 16.356915978164803,
      "floor": 16.342062727472214
    },
    "10.0": {
      "midpoint": 16.876510274576635,
      "floor": 16.865040692583797
    }
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p6_E4_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 6,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 10.529345535340674,
    "floor": 10.515391981748618
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p6_E4_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 6,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 15.688049767694146,
    "floor": 15.672144552601157
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p6_E5_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 6,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 10.617109443058297,
    "floor": 10.613151387423812
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p6_E6_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 6,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 10.617455419652348,
    "floor": 10.613540963760395
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p7_E0_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 7,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 2.7246835038781114,
    "floor": 1.8846620010529278
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p7_E0_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 7,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 4.614836362012787,
    "floor": 3.3690499758901633
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p7_E1_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 7,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 4.425029267640778,
    "floor": 3.751071792247381
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p7_E1_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 7,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 7.277145213911357,
    "floor": 6.2817805620221545
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p7_E2_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 7,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 7.649668690328243,
    "floor": 7.269690586763352
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p7_E2_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 7,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 11.916895389202748,
    "floor": 11.31055842913513
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p7_E3_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 7,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 11.006026052721129,
    "floor": 10.896745473245034
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p7_E3_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 7,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 16.250006598485825,
    "floor": 16.071954624030774
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p7_E4.json <==
{
  "meta": {
    "p": 7,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi_values": [
      0.01,
      0.5,
      1.0,
      10.0
    ]
  },
  "results": {
    "0.01": {
      "midpoint": 12.308233761612945,
      "floor": 12.295378944949917
    },
    "0.5": {
      "midpoint": 17.673817209551586,
      "floor": 17.660001005720474
    },
    "1.0": {
      "midpoint": 18.343945633122146,
      "floor": 18.331231139551015
    },
    "10.0": {
      "midpoint": 18.867201765779974,
      "floor": 18.8580436879026
    }
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p7_E4_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 7,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 12.308233761612945,
    "floor": 12.295378944949917
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p7_E4_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 7,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 17.673817209549682,
    "floor": 17.660001005718527
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p7_E5_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 7,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 12.407872247794064,
    "floor": 12.40555606724364
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p7_E6_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 7,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 12.408264751384417,
    "floor": 12.405994340871395
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p8_E0_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 8,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 2.9994705654416927,
    "floor": 2.146413135552501
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p8_E0_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 8,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 4.987487858568874,
    "floor": 3.7194948395936356
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p8_E1_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 8,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 5.006847303430499,
    "floor": 4.318315080445878
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p8_E1_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 8,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 7.988969182710948,
    "floor": 6.969840495452439
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p8_E2_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 8,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 8.811727425489844,
    "floor": 8.420978897702797
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p8_E2_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 8,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 13.204812452428747,
    "floor": 12.582272454987496
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p8_E3_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 8,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 12.72429462266705,
    "floor": 12.612039088376239
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p8_E3_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 8,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 18.0649844178345,
    "floor": 17.88337374851892
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p8_E4_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 8,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 14.209284857577801,
    "floor": 14.197102465998885
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p8_E5_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 8,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 14.321021400767775,
    "floor": 14.319697374969927
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p8_E6_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 8,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 14.321461328957298,
    "floor": 14.320184346963561
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p9_E0_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 9,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 3.298401569815723,
    "floor": 2.437571328588721
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p9_E0_sigx1.0_w1.0_sigxi0.5.json <==
{
  "meta": {
    "p": 9,
    "E": 0,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.5
  },
  "results": {
    "midpoint": 5.349434959748595,
    "floor": 4.068593353850781
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p9_E1_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 9,
    "E": 1,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 5.628201922410177,
    "floor": 4.930781868762075
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p9_E2_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 9,
    "E": 2,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 10.0263385932016,
    "floor": 9.628976645554658
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p9_E3_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 9,
    "E": 3,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 14.500214975633183,
    "floor": 14.386192504759952
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p9_E4_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 9,
    "E": 4,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 16.169489349249417,
    "floor": 16.15772442796077
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p9_E5_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 9,
    "E": 5,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 16.293459665532726,
    "floor": 16.29273714125074
  }
}

==> code/quantized_entropy_midpoint/joint_entropy/p9_E6_sigx1.0_w1.0_sigxi0.01.json <==
{
  "meta": {
    "p": 9,
    "E": 6,
    "sigx": 1.0,
    "w": 1.0,
    "sigxi": 0.01
  },
  "results": {
    "midpoint": 16.293947565387615,
    "floor": 16.293272816532784
  }
}
